PAGURUS: Low-Overhead Dynamic Information Flow Tracking on Loosely Coupled Accelerators

Software-based attacks exploit bugs or vulnerabilities to get unauthorized access or leak confidential information. Dynamic information flow tracking (DIFT) is a security technique to track spurious information flows and provide strong security guarantees against such attacks. To secure heterogeneous systems, the spurious information flows must be tracked through all their components, including processors, accelerators (i.e., application-specific hardware components) and memories. We present PAGURUS, a flexible methodology to design a low-overhead shell circuit that adds DIFT support to accelerators. The shell uses a coarse-grain DIFT approach, thus not requiring to make modifications to the accelerator's implementation. We analyze the performance and area overhead of the DIFT shell on FPGAs and we propose a metric, called information leakage, to measure its security guarantees. We perform a design-space exploration to show that we can synthesize accelerators with different characteristics in terms of performance, cost and security guarantees. We also present a case study where we use the DIFT shell to secure an accelerator running on a embedded platform with a DIFT-enhanced RISC-V core.

==> plots/fpga_execution/gray/results/gray_tag0_large.dat <==
16,299082200
32,254816800
64,236656600
128,224338200
256,214412800
512,212430600
1024,210578400
2048,210893000


==> plots/fpga_execution/gray/results/gray_tag0_medium.dat <==
16,56181550
32,49573450
64,48214300
128,44960550
256,41824350
512,40803850
1024,42125800
2048,41699250


==> plots/fpga_execution/gray/results/gray_tag0_small.dat <==
16,3414466
32,3141733
64,3127700
128,3002366
256,3004333
512,2943233
1024,2797200
2048,2816733


==> plots/fpga_execution/gray/results/gray_tag1_large.dat <==
16,518802600
32,467918600
64,443871800
128,424025600
256,418862400
512,415021000
1024,411084000
2048,415314000


==> plots/fpga_execution/gray/results/gray_tag1_medium.dat <==
16,92157200
32,83296900
64,80348600
128,75157900
256,75848150
512,75368000
1024,74727500
2048,74327500


==> plots/fpga_execution/gray/results/gray_tag1_small.dat <==
16,5818066
32,5475500
64,5325500
128,5166566
256,5128500
512,5150900
1024,5173100
2048,5115900


==> plots/fpga_execution/gray/results/gray_tag4096_large.dat <==
16,300636200
32,281152000
64,252571400
128,240600400
256,227773200
512,229152000
1024,201353600
2048,224839600


==> plots/fpga_execution/gray/results/gray_tag4096_medium.dat <==
16,58980800
32,53146950
64,47018500
128,46617450
256,44187650
512,42905050
1024,43578550
2048,44187250


==> plots/fpga_execution/gray/results/gray_tag4096_small.dat <==
16,3829433
32,3464466
64,3215566
128,3163800
256,3135733
512,3077800
1024,2924700
2048,3005833


==> plots/fpga_execution/gray/results/gray_tag64_large.dat <==
16,315960400
32,290911000
64,266736200
128,244978800
256,232354600
512,230735200
1024,230405800
2048,226042400


==> plots/fpga_execution/gray/results/gray_tag64_medium.dat <==
16,61024150
32,55609800
64,50543900
128,46364550
256,46375950
512,44950000
1024,45257250
2048,43293100


==> plots/fpga_execution/gray/results/gray_tag64_small.dat <==
16,3922300
32,3503866
64,3511200
128,3279666
256,3124933
512,3132100
1024,2973800
2048,3039500


==> plots/fpga_execution/mean/results/mean_legend.dat <==
16384, 150.00


==> plots/fpga_execution/mean/results/mean_tag0_large.dat <==
16,632745200
32,565073800
64,532660000
128,525344000
256,504202400
512,492752000
1024,461879400
2048,413404600


==> plots/fpga_execution/mean/results/mean_tag0_medium.dat <==
16,40372900
32,36068300
64,34104200
128,33399900
256,29637600
512,21904100
1024,21142500
2048,21147800


==> plots/fpga_execution/mean/results/mean_tag0_small.dat <==
16,3216350
32,3004250
64,2903400
128,2788550
256,2832250
512,2763500
1024,2794450
2048,2706800


==> plots/fpga_execution/mean/results/mean_tag1_large.dat <==
16,1175895400
32,1094069600
64,1044389000
128,1013312800
256,989121800
512,934220000
1024,920003800
2048,914078400


==> plots/fpga_execution/mean/results/mean_tag1_medium.dat <==
16,74531800
32,69059300
64,66020100
128,61771200
256,52409800
512,52468300
1024,51966000
2048,51343500


==> plots/fpga_execution/mean/results/mean_tag1_small.dat <==
16,5314650
32,4992250
64,4875300
128,4730850
256,4767050
512,4719850
1024,4706250
2048,4745200


==> plots/fpga_execution/mean/results/mean_tag4096_large.dat <==
16,713622800
32,606717400
64,552408200
128,523589800
256,506200000
512,489035600
1024,462211600
2048,419387800


==> plots/fpga_execution/mean/results/mean_tag4096_medium.dat <==
16,45312300
32,38623600
64,35351700
128,33553500
256,30172600
512,21189700
1024,21536800
2048,21322400


==> plots/fpga_execution/mean/results/mean_tag4096_small.dat <==
16,3461650
32,3240150
64,3000550
128,2852950
256,2798300
512,2763650
1024,2797150
2048,2776850


==> plots/fpga_execution/mean/results/mean_tag64_large.dat <==
16,748321000
32,641019400
64,590186400
128,551508200
256,519434800
512,494988200
1024,457104400
2048,423250200


==> plots/fpga_execution/mean/results/mean_tag64_medium.dat <==
16,47474600
32,40847000
64,37707200
128,35063700
256,30087700
512,22740000
1024,21828000
2048,21918400


==> plots/fpga_execution/mean/results/mean_tag64_small.dat <==
16,3682550
32,3214650
64,3102000
128,2968700
256,2877000
512,2866550
1024,2787250
2048,2883800


==> plots/fpga_execution/mults/results/mults_tag0_large.dat <==
16,382699033000
32,336243330000
64,308981650000
128,292829895000
256,286362283000
512,283043259000
1024,281403114000
2048,281401501000


==> plots/fpga_execution/mults/results/mults_tag0_medium.dat <==
16,21244265600
32,18662785800
64,17161175200
128,14642193800
256,15896324400
512,15717572400
1024,15718714600
2048,15718887200


==> plots/fpga_execution/mults/results/mults_tag0_small.dat <==
16,335743150
32,294573450
64,274956100
128,251844600
256,259198250
512,258376350
1024,259274350
2048,259708450


==> plots/fpga_execution/mults/results/mults_tag1_large.dat <==
16,629410298000
32,614097069000
64,585716815000
128,543326150000
256,565404593000
512,562787935000
1024,561338017000
2048,561338945000


==> plots/fpga_execution/mults/results/mults_tag1_medium.dat <==
16,34967188000
32,34083977000
64,31153588000
128,30886570000
256,31382342000
512,31236109000
1024,31238239000
2048,31236250000


==> plots/fpga_execution/mults/results/mults_tag1_small.dat <==
16,564291850
32,537650300
64,489344150
128,488566350
256,499456550
512,499261850
1024,499389050
2048,499330700


==> plots/fpga_execution/mults/results/mults_tag4096_large.dat <==
16,349204041000
32,336061294000
64,309063948000
128,286824028000
256,272559574000
512,283627127000
1024,286610113000
2048,282610183000


==> plots/fpga_execution/mults/results/mults_tag4096_medium.dat <==
16,19390557000
32,18656328000
64,17166882000
128,13184228000
256,13572674000
512,15757075000
1024,15176541000
2048,15178581000


==> plots/fpga_execution/mults/results/mults_tag4096_small.dat <==
16,313362750
32,294947100
64,274311800
128,240511850
256,226990150
512,259334950
1024,244114250
2048,249114850


==> plots/fpga_execution/mults/results/mults_tag64_large.dat <==
16,371149878000
32,339505016000
64,317305491000
128,299849748000
256,294892587000
512,287935416000
1024,286143479000
2048,286142065000


==> plots/fpga_execution/mults/results/mults_tag64_medium.dat <==
16,20607870000
32,18862587000
64,17620902000
128,15539726000
256,15860506000
512,15981286000
1024,15980859000
2048,15980611000


==> plots/fpga_execution/mults/results/mults_tag64_small.dat <==
16,331080700
32,311370350
64,281969150
128,259952050
256,247515850
512,264279600
1024,264801300
2048,263633050


==> plots/info_leakage/README.txt <==

Note: remapped medium -> small
Note: remapped large -> medium
Note: remapped huge -> large


==> plots/info_leakage/gray/results/gray_huge_tag1.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_huge_tag1024.dat <==
16,0.05
32,0.05
64,0.04
128,0.04
256,0.02
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_huge_tag1048576.dat <==
16,50.00
32,50.00
64,49.99
128,49.99
256,49.98
512,49.95
1024,49.90
2048,49.80


==> plots/info_leakage/gray/results/gray_huge_tag128.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_huge_tag131072.dat <==
16,6.25
32,6.25
64,6.24
128,6.24
256,6.23
512,6.20
1024,6.15
2048,6.05


==> plots/info_leakage/gray/results/gray_huge_tag16.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_huge_tag16384.dat <==
16,0.78
32,0.78
64,0.78
128,0.77
256,0.76
512,0.73
1024,0.68
2048,0.59


==> plots/info_leakage/gray/results/gray_huge_tag2.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_huge_tag2048.dat <==
16,0.10
32,0.09
64,0.09
128,0.09
256,0.07
512,0.05
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_huge_tag2097152.dat <==
16,100.00
32,100.00
64,99.99
128,99.99
256,99.98
512,99.95
1024,99.90
2048,99.80


==> plots/info_leakage/gray/results/gray_huge_tag256.dat <==
16,0.01
32,0.01
64,0.01
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_huge_tag262144.dat <==
16,12.50
32,12.50
64,12.49
128,12.49
256,12.48
512,12.45
1024,12.40
2048,12.30


==> plots/info_leakage/gray/results/gray_huge_tag32.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_huge_tag32768.dat <==
16,1.56
32,1.56
64,1.56
128,1.55
256,1.54
512,1.51
1024,1.46
2048,1.37


==> plots/info_leakage/gray/results/gray_huge_tag4.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_huge_tag4096.dat <==
16,0.19
32,0.19
64,0.19
128,0.18
256,0.17
512,0.15
1024,0.10
2048,0.00


==> plots/info_leakage/gray/results/gray_huge_tag4194304.dat <==
16,100.00
32,100.00
64,99.99
128,99.99
256,99.98
512,99.95
1024,99.90
2048,99.80


==> plots/info_leakage/gray/results/gray_huge_tag512.dat <==
16,0.02
32,0.02
64,0.02
128,0.01
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_huge_tag524288.dat <==
16,25.00
32,25.00
64,24.99
128,24.99
256,24.98
512,24.95
1024,24.90
2048,24.80


==> plots/info_leakage/gray/results/gray_huge_tag64.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_huge_tag65536.dat <==
16,3.12
32,3.12
64,3.12
128,3.11
256,3.10
512,3.08
1024,3.03
2048,2.93


==> plots/info_leakage/gray/results/gray_huge_tag8.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_huge_tag8192.dat <==
16,0.39
32,0.39
64,0.38
128,0.38
256,0.37
512,0.34
1024,0.29
2048,0.20


==> plots/info_leakage/gray/results/gray_huge_tag8388608.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/gray/results/gray_large_tag1.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_large_tag1024.dat <==
16,0.76
32,0.73
64,0.68
128,0.59
256,0.39
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_large_tag1048576.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/gray/results/gray_large_tag128.dat <==
16,0.07
32,0.05
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_large_tag131072.dat <==
16,99.98
32,99.95
64,99.90
128,99.81
256,99.61
512,99.22
1024,98.44
2048,96.88


==> plots/info_leakage/gray/results/gray_large_tag16.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_large_tag16384.dat <==
16,12.48
32,12.45
64,12.40
128,12.31
256,12.11
512,11.72
1024,10.94
2048,9.38


==> plots/info_leakage/gray/results/gray_large_tag2.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_large_tag2048.dat <==
16,1.54
32,1.51
64,1.47
128,1.37
256,1.17
512,0.78
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_large_tag2097152.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/gray/results/gray_large_tag256.dat <==
16,0.17
32,0.15
64,0.10
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_large_tag262144.dat <==
16,99.98
32,99.95
64,99.90
128,99.80
256,99.61
512,99.22
1024,98.44
2048,96.88


==> plots/info_leakage/gray/results/gray_large_tag32.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_large_tag32768.dat <==
16,24.98
32,24.95
64,24.90
128,24.81
256,24.61
512,24.22
1024,23.44
2048,21.88


==> plots/info_leakage/gray/results/gray_large_tag4.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_large_tag4096.dat <==
16,3.10
32,3.08
64,3.03
128,2.93
256,2.73
512,2.34
1024,1.56
2048,0.00


==> plots/info_leakage/gray/results/gray_large_tag4194304.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/gray/results/gray_large_tag512.dat <==
16,0.37
32,0.34
64,0.29
128,0.20
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_large_tag524288.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/gray/results/gray_large_tag64.dat <==
16,0.02
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_large_tag65536.dat <==
16,49.98
32,49.95
64,49.90
128,49.81
256,49.61
512,49.22
1024,48.44
2048,46.88


==> plots/info_leakage/gray/results/gray_large_tag8.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_large_tag8192.dat <==
16,6.23
32,6.20
64,6.15
128,6.06
256,5.86
512,5.47
1024,4.69
2048,3.13


==> plots/info_leakage/gray/results/gray_large_tag8388608.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/gray/results/gray_legend.dat <==
16384, 150.00


==> plots/info_leakage/gray/results/gray_medium_tag1.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_medium_tag1024.dat <==
16,12.12
32,11.72
64,10.94
128,9.38
256,6.26
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_medium_tag1048576.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/gray/results/gray_medium_tag128.dat <==
16,1.18
32,0.79
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_medium_tag131072.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/gray/results/gray_medium_tag16.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_medium_tag16384.dat <==
16,99.61
32,99.22
64,98.44
128,96.88
256,93.75
512,87.50
1024,75.00
2048,50.00


==> plots/info_leakage/gray/results/gray_medium_tag2.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_medium_tag2048.dat <==
16,24.62
32,24.22
64,23.44
128,21.88
256,18.76
512,12.51
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_medium_tag2097152.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/gray/results/gray_medium_tag256.dat <==
16,2.74
32,2.35
64,1.57
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_medium_tag262144.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/gray/results/gray_medium_tag32.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_medium_tag32768.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/gray/results/gray_medium_tag4.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_medium_tag4096.dat <==
16,49.62
32,49.22
64,48.44
128,46.88
256,43.76
512,37.51
1024,25.01
2048,0.00


==> plots/info_leakage/gray/results/gray_medium_tag4194304.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/gray/results/gray_medium_tag512.dat <==
16,5.87
32,5.47
64,4.69
128,3.13
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_medium_tag524288.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/gray/results/gray_medium_tag64.dat <==
16,0.40
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_medium_tag65536.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/gray/results/gray_medium_tag8.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_medium_tag8192.dat <==
16,99.62
32,99.22
64,98.44
128,96.88
256,93.76
512,87.51
1024,75.01
2048,50.01


==> plots/info_leakage/gray/results/gray_medium_tag8388608.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/gray/results/gray_small_tag1.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_small_tag1024.dat <==
16,93.75
32,87.50
64,75.00
128,50.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_small_tag1048576.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,200.00
2048,200.00


==> plots/info_leakage/gray/results/gray_small_tag128.dat <==
16,18.85
32,12.60
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_small_tag131072.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,200.00
2048,200.00


==> plots/info_leakage/gray/results/gray_small_tag16.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_small_tag16384.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,200.00
2048,200.00


==> plots/info_leakage/gray/results/gray_small_tag2.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_small_tag2048.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/gray/results/gray_small_tag2097152.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,200.00
2048,200.00


==> plots/info_leakage/gray/results/gray_small_tag256.dat <==
16,43.85
32,37.60
64,25.10
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_small_tag262144.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,200.00
2048,200.00


==> plots/info_leakage/gray/results/gray_small_tag32.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_small_tag32768.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,200.00
2048,200.00


==> plots/info_leakage/gray/results/gray_small_tag4.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_small_tag4096.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,200.00
2048,200.00


==> plots/info_leakage/gray/results/gray_small_tag4194304.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,200.00
2048,200.00


==> plots/info_leakage/gray/results/gray_small_tag512.dat <==
16,93.85
32,87.60
64,75.10
128,50.10
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_small_tag524288.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,200.00
2048,200.00


==> plots/info_leakage/gray/results/gray_small_tag64.dat <==
16,6.35
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_small_tag65536.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,200.00
2048,200.00


==> plots/info_leakage/gray/results/gray_small_tag8.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/gray/results/gray_small_tag8192.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,200.00
2048,200.00


==> plots/info_leakage/gray/results/gray_small_tag8388608.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,200.00
2048,200.00


==> plots/info_leakage/mean/results/mean_huge_tag1.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag1024.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag1048576.dat <==
16,12.11
32,11.72
64,10.94
128,9.38
256,6.25
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag128.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag131072.dat <==
16,1.17
32,0.78
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag16.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag16384.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag16777216.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_huge_tag2.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag2048.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag2097152.dat <==
16,24.61
32,24.22
64,23.44
128,21.88
256,18.75
512,12.50
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag256.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag262144.dat <==
16,2.73
32,2.34
64,1.56
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag32.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag32768.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag4.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag4096.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag4194304.dat <==
16,49.61
32,49.22
64,48.44
128,46.88
256,43.75
512,37.50
1024,25.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag512.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag524288.dat <==
16,5.86
32,5.47
64,4.69
128,3.12
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag64.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag65536.dat <==
16,0.39
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag8.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag8192.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_huge_tag8388608.dat <==
16,99.61
32,99.22
64,98.44
128,96.88
256,93.75
512,87.50
1024,75.00
2048,50.00


==> plots/info_leakage/mean/results/mean_large_tag1.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag1024.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag1048576.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_large_tag128.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag131072.dat <==
16,23.44
32,21.88
64,18.75
128,12.50
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag16.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag16384.dat <==
16,1.56
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag16777216.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_large_tag2.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag2048.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag2097152.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_large_tag256.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag262144.dat <==
16,48.44
32,46.88
64,43.75
128,37.50
256,25.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag32.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag32768.dat <==
16,4.69
32,3.12
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag4.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag4096.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag4194304.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_large_tag512.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag524288.dat <==
16,98.44
32,96.88
64,93.75
128,87.50
256,75.00
512,50.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag64.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag65536.dat <==
16,10.94
32,9.38
64,6.25
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag8.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag8192.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_large_tag8388608.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_legend.dat <==
16384, 150.00


==> plots/info_leakage/mean/results/mean_medium_tag1.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_medium_tag1024.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_medium_tag1048576.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_medium_tag128.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_medium_tag131072.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_medium_tag16.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_medium_tag16384.dat <==
16,43.75
32,37.50
64,25.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_medium_tag16777216.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_medium_tag2.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_medium_tag2048.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_medium_tag2097152.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_medium_tag256.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_medium_tag262144.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_medium_tag32.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_medium_tag32768.dat <==
16,93.75
32,87.50
64,75.00
128,50.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_medium_tag4.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_medium_tag4096.dat <==
16,6.25
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_medium_tag4194304.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_medium_tag512.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_medium_tag524288.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_medium_tag64.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_medium_tag65536.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_medium_tag8.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_medium_tag8192.dat <==
16,18.75
32,12.50
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_medium_tag8388608.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_small_tag1.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_small_tag1024.dat <==
16,25.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_small_tag1048576.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_small_tag128.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_small_tag131072.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_small_tag16.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_small_tag16384.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_small_tag16777216.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_small_tag2.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_small_tag2048.dat <==
16,75.00
32,50.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_small_tag2097152.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_small_tag256.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_small_tag262144.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_small_tag32.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_small_tag32768.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_small_tag4.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_small_tag4096.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_small_tag4194304.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_small_tag512.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_small_tag524288.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_small_tag64.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_small_tag65536.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_small_tag8.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mean/results/mean_small_tag8192.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mean/results/mean_small_tag8388608.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_huge_tag1.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag1024.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag1048576.dat <==
16,0.01
32,0.01
64,0.01
128,0.01
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag128.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag131072.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag16.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag16384.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag16777216.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_huge_tag2.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag2048.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag2097152.dat <==
16,0.02
32,0.02
64,0.02
128,0.02
256,0.01
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag256.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag262144.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag32.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag32768.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag4.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag4096.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag4194304.dat <==
16,0.05
32,0.05
64,0.05
128,0.04
256,0.04
512,0.02
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag512.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag524288.dat <==
16,0.01
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag64.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag65536.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag8.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag8192.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_huge_tag8388608.dat <==
16,0.10
32,0.10
64,0.09
128,0.09
256,0.09
512,0.07
1024,0.05
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag1.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag1024.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag1048576.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_large_tag128.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag131072.dat <==
16,0.09
32,0.07
64,0.05
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag16.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag16384.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag16777216.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_large_tag2.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag2048.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag2097152.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_large_tag256.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag262144.dat <==
16,0.18
32,0.17
64,0.15
128,0.10
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag32.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag32768.dat <==
16,0.01
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag4.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag4096.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag4194304.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_large_tag512.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag524288.dat <==
16,0.38
32,0.37
64,0.34
128,0.29
256,0.19
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag64.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag65536.dat <==
16,0.04
32,0.02
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag8.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag8192.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_large_tag8388608.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_legend.dat <==
16384, 150.00


==> plots/info_leakage/mults/results/mults_medium_tag1.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_medium_tag1024.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_medium_tag1048576.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_medium_tag128.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_medium_tag131072.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_medium_tag16.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_medium_tag16384.dat <==
16,0.58
32,0.39
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_medium_tag16777216.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_medium_tag2.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_medium_tag2048.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_medium_tag2097152.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_medium_tag256.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_medium_tag262144.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_medium_tag32.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_medium_tag32768.dat <==
16,1.36
32,1.16
64,0.78
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_medium_tag4.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_medium_tag4096.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_medium_tag4194304.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_medium_tag512.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_medium_tag524288.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_medium_tag64.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_medium_tag65536.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_medium_tag8.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_medium_tag8192.dat <==
16,0.19
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_medium_tag8388608.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_small_tag1.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_small_tag1024.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_small_tag1048576.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_small_tag128.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_small_tag131072.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_small_tag16.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_small_tag16384.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_small_tag16777216.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_small_tag2.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_small_tag2048.dat <==
16,3.03
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_small_tag2097152.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_small_tag256.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_small_tag262144.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_small_tag32.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_small_tag32768.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_small_tag4.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_small_tag4096.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_small_tag4194304.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_small_tag512.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_small_tag524288.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_small_tag64.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_small_tag65536.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_small_tag8.dat <==
16,0.00
32,0.00
64,0.00
128,0.00
256,0.00
512,0.00
1024,0.00
2048,0.00


==> plots/info_leakage/mults/results/mults_small_tag8192.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/info_leakage/mults/results/mults_small_tag8388608.dat <==
16,100.00
32,100.00
64,100.00
128,100.00
256,100.00
512,100.00
1024,100.00
2048,100.00


==> plots/mem_overhead/README.txt <==

Note: remapped medium -> small
Note: remapped large -> medium
Note: remapped huge -> large


==> plots/mem_overhead/gray/results/gray_huge_tag1.dat <==
16777216.0,0.00
16777216.0,0.00


==> plots/mem_overhead/gray/results/gray_huge_tag1024.dat <==
16384.0,0.05
16384.0,0.00


==> plots/mem_overhead/gray/results/gray_huge_tag1048576.dat <==
16.0,50.00
16.0,49.80


==> plots/mem_overhead/gray/results/gray_huge_tag128.dat <==
131072.0,0.00
131072.0,0.00


==> plots/mem_overhead/gray/results/gray_huge_tag131072.dat <==
128.0,6.25
128.0,6.05


==> plots/mem_overhead/gray/results/gray_huge_tag16.dat <==
1048576.0,0.00
1048576.0,0.00


==> plots/mem_overhead/gray/results/gray_huge_tag16384.dat <==
1024.0,0.78
1024.0,0.59


==> plots/mem_overhead/gray/results/gray_huge_tag2.dat <==
8388608.0,0.00
8388608.0,0.00


==> plots/mem_overhead/gray/results/gray_huge_tag2048.dat <==
8192.0,0.10
8192.0,0.00


==> plots/mem_overhead/gray/results/gray_huge_tag2097152.dat <==
8.0,100.00
8.0,99.80


==> plots/mem_overhead/gray/results/gray_huge_tag256.dat <==
65536.0,0.01
65536.0,0.00


==> plots/mem_overhead/gray/results/gray_huge_tag262144.dat <==
64.0,12.50
64.0,12.30


==> plots/mem_overhead/gray/results/gray_huge_tag32.dat <==
524288.0,0.00
524288.0,0.00


==> plots/mem_overhead/gray/results/gray_huge_tag32768.dat <==
512.0,1.56
512.0,1.37


==> plots/mem_overhead/gray/results/gray_huge_tag4.dat <==
4194304.0,0.00
4194304.0,0.00


==> plots/mem_overhead/gray/results/gray_huge_tag4096.dat <==
4096.0,0.19
4096.0,0.00


==> plots/mem_overhead/gray/results/gray_huge_tag4194304.dat <==
4.0,100.00
4.0,99.80


==> plots/mem_overhead/gray/results/gray_huge_tag512.dat <==
32768.0,0.02
32768.0,0.00


==> plots/mem_overhead/gray/results/gray_huge_tag524288.dat <==
32.0,25.00
32.0,24.80


==> plots/mem_overhead/gray/results/gray_huge_tag64.dat <==
262144.0,0.00
262144.0,0.00


==> plots/mem_overhead/gray/results/gray_huge_tag65536.dat <==
256.0,3.12
256.0,2.93


==> plots/mem_overhead/gray/results/gray_huge_tag8.dat <==
2097152.0,0.00
2097152.0,0.00


==> plots/mem_overhead/gray/results/gray_huge_tag8192.dat <==
2048.0,0.39
2048.0,0.20


==> plots/mem_overhead/gray/results/gray_huge_tag8388608.dat <==
2.0,100.00


==> plots/mem_overhead/gray/results/gray_large_tag1.dat <==
1048576.0,0.00
1048576.0,0.00


==> plots/mem_overhead/gray/results/gray_large_tag1024.dat <==
1024.0,0.76
1024.0,0.00


==> plots/mem_overhead/gray/results/gray_large_tag1048576.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/gray/results/gray_large_tag128.dat <==
8192.0,0.07
8192.0,0.00


==> plots/mem_overhead/gray/results/gray_large_tag131072.dat <==
8.0,99.98
8.0,96.88


==> plots/mem_overhead/gray/results/gray_large_tag16.dat <==
65536.0,0.00
65536.0,0.00


==> plots/mem_overhead/gray/results/gray_large_tag16384.dat <==
64.0,12.48
64.0,9.38


==> plots/mem_overhead/gray/results/gray_large_tag2.dat <==
524288.0,0.00
524288.0,0.00


==> plots/mem_overhead/gray/results/gray_large_tag2048.dat <==
512.0,1.54
512.0,0.00


==> plots/mem_overhead/gray/results/gray_large_tag2097152.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/gray/results/gray_large_tag256.dat <==
4096.0,0.17
4096.0,0.00


==> plots/mem_overhead/gray/results/gray_large_tag262144.dat <==
4.0,99.98
4.0,96.88


==> plots/mem_overhead/gray/results/gray_large_tag32.dat <==
32768.0,0.00
32768.0,0.00


==> plots/mem_overhead/gray/results/gray_large_tag32768.dat <==
32.0,24.98
32.0,21.88


==> plots/mem_overhead/gray/results/gray_large_tag4.dat <==
262144.0,0.00
262144.0,0.00


==> plots/mem_overhead/gray/results/gray_large_tag4096.dat <==
256.0,3.10
256.0,0.00


==> plots/mem_overhead/gray/results/gray_large_tag4194304.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/gray/results/gray_large_tag512.dat <==
2048.0,0.37
2048.0,0.00


==> plots/mem_overhead/gray/results/gray_large_tag524288.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/gray/results/gray_large_tag64.dat <==
16384.0,0.02
16384.0,0.00


==> plots/mem_overhead/gray/results/gray_large_tag65536.dat <==
16.0,49.98
16.0,46.88


==> plots/mem_overhead/gray/results/gray_large_tag8.dat <==
131072.0,0.00
131072.0,0.00


==> plots/mem_overhead/gray/results/gray_large_tag8192.dat <==
128.0,6.23
128.0,3.13


==> plots/mem_overhead/gray/results/gray_large_tag8388608.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/gray/results/gray_medium_tag1.dat <==
65536.0,0.00
65536.0,0.00


==> plots/mem_overhead/gray/results/gray_medium_tag1024.dat <==
64.0,12.12
64.0,0.00


==> plots/mem_overhead/gray/results/gray_medium_tag1048576.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/gray/results/gray_medium_tag128.dat <==
512.0,1.18
512.0,0.00


==> plots/mem_overhead/gray/results/gray_medium_tag131072.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/gray/results/gray_medium_tag16.dat <==
4096.0,0.00
4096.0,0.00


==> plots/mem_overhead/gray/results/gray_medium_tag16384.dat <==
4.0,99.61
4.0,50.00


==> plots/mem_overhead/gray/results/gray_medium_tag2.dat <==
32768.0,0.00
32768.0,0.00


==> plots/mem_overhead/gray/results/gray_medium_tag2048.dat <==
32.0,24.62
32.0,0.00


==> plots/mem_overhead/gray/results/gray_medium_tag2097152.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/gray/results/gray_medium_tag256.dat <==
256.0,2.74
256.0,0.00


==> plots/mem_overhead/gray/results/gray_medium_tag262144.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/gray/results/gray_medium_tag32.dat <==
2048.0,0.00
2048.0,0.00


==> plots/mem_overhead/gray/results/gray_medium_tag32768.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/gray/results/gray_medium_tag4.dat <==
16384.0,0.00
16384.0,0.00


==> plots/mem_overhead/gray/results/gray_medium_tag4096.dat <==
16.0,49.62
16.0,0.00


==> plots/mem_overhead/gray/results/gray_medium_tag4194304.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/gray/results/gray_medium_tag512.dat <==
128.0,5.87
128.0,0.00


==> plots/mem_overhead/gray/results/gray_medium_tag524288.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/gray/results/gray_medium_tag64.dat <==
1024.0,0.40
1024.0,0.00


==> plots/mem_overhead/gray/results/gray_medium_tag65536.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/gray/results/gray_medium_tag8.dat <==
8192.0,0.00
8192.0,0.00


==> plots/mem_overhead/gray/results/gray_medium_tag8192.dat <==
8.0,99.62
8.0,50.01


==> plots/mem_overhead/gray/results/gray_medium_tag8388608.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mean/results/mean_huge_tag1.dat <==
8392704.0,0.00
8392704.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag1024.dat <==
8196.0,0.00
8196.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag1048576.dat <==
9.0,12.11
9.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag128.dat <==
65568.0,0.00
65568.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag131072.dat <==
65.0,1.17
65.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag16.dat <==
524544.0,0.00
524544.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag16384.dat <==
513.0,0.00
513.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag16777216.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mean/results/mean_huge_tag2.dat <==
4196352.0,0.00
4196352.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag2048.dat <==
4098.0,0.00
4098.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag2097152.dat <==
5.0,24.61
5.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag256.dat <==
32784.0,0.00
32784.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag262144.dat <==
33.0,2.73
33.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag32.dat <==
262272.0,0.00
262272.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag32768.dat <==
257.0,0.00
257.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag4.dat <==
2098176.0,0.00
2098176.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag4096.dat <==
2049.0,0.00
2049.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag4194304.dat <==
3.0,49.61
3.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag512.dat <==
16392.0,0.00
16392.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag524288.dat <==
17.0,5.86
17.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag64.dat <==
131136.0,0.00
131136.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag65536.dat <==
129.0,0.39
129.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag8.dat <==
1049088.0,0.00
1049088.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag8192.dat <==
1025.0,0.00
1025.0,0.00


==> plots/mem_overhead/mean/results/mean_huge_tag8388608.dat <==
2.0,99.61
2.0,50.00


==> plots/mem_overhead/mean/results/mean_large_tag1.dat <==
525312.0,0.00
525312.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag1024.dat <==
513.0,0.00
513.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag1048576.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mean/results/mean_large_tag128.dat <==
4104.0,0.00
4104.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag131072.dat <==
5.0,23.44
5.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag16.dat <==
32832.0,0.00
32832.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag16384.dat <==
33.0,1.56
33.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag16777216.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mean/results/mean_large_tag2.dat <==
262656.0,0.00
262656.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag2048.dat <==
257.0,0.00
257.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag2097152.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mean/results/mean_large_tag256.dat <==
2052.0,0.00
2052.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag262144.dat <==
3.0,48.44
3.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag32.dat <==
16416.0,0.00
16416.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag32768.dat <==
17.0,4.69
17.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag4.dat <==
131328.0,0.00
131328.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag4096.dat <==
129.0,0.00
129.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag4194304.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mean/results/mean_large_tag512.dat <==
1026.0,0.00
1026.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag524288.dat <==
2.0,98.44
2.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag64.dat <==
8208.0,0.00
8208.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag65536.dat <==
9.0,10.94
9.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag8.dat <==
65664.0,0.00
65664.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag8192.dat <==
65.0,0.00
65.0,0.00


==> plots/mem_overhead/mean/results/mean_large_tag8388608.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mean/results/mean_legend.dat <==
16384, 150.00


==> plots/mem_overhead/mean/results/mean_medium_tag1.dat <==
33024.0,0.00
33024.0,0.00


==> plots/mem_overhead/mean/results/mean_medium_tag1024.dat <==
33.0,0.00
33.0,0.00


==> plots/mem_overhead/mean/results/mean_medium_tag1048576.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mean/results/mean_medium_tag128.dat <==
258.0,0.00
258.0,0.00


==> plots/mem_overhead/mean/results/mean_medium_tag131072.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mean/results/mean_medium_tag16.dat <==
2064.0,0.00
2064.0,0.00


==> plots/mem_overhead/mean/results/mean_medium_tag16384.dat <==
3.0,43.75
3.0,0.00


==> plots/mem_overhead/mean/results/mean_medium_tag16777216.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mean/results/mean_medium_tag2.dat <==
16512.0,0.00
16512.0,0.00


==> plots/mem_overhead/mean/results/mean_medium_tag2048.dat <==
17.0,0.00
17.0,0.00


==> plots/mem_overhead/mean/results/mean_medium_tag2097152.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mean/results/mean_medium_tag256.dat <==
129.0,0.00
129.0,0.00


==> plots/mem_overhead/mean/results/mean_medium_tag262144.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mean/results/mean_medium_tag32.dat <==
1032.0,0.00
1032.0,0.00


==> plots/mem_overhead/mean/results/mean_medium_tag32768.dat <==
2.0,93.75
2.0,0.00


==> plots/mem_overhead/mean/results/mean_medium_tag4.dat <==
8256.0,0.00
8256.0,0.00


==> plots/mem_overhead/mean/results/mean_medium_tag4096.dat <==
9.0,6.25
9.0,0.00


==> plots/mem_overhead/mean/results/mean_medium_tag4194304.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mean/results/mean_medium_tag512.dat <==
65.0,0.00
65.0,0.00


==> plots/mem_overhead/mean/results/mean_medium_tag524288.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mean/results/mean_medium_tag64.dat <==
516.0,0.00
516.0,0.00


==> plots/mem_overhead/mean/results/mean_medium_tag65536.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mean/results/mean_medium_tag8.dat <==
4128.0,0.00
4128.0,0.00


==> plots/mem_overhead/mean/results/mean_medium_tag8192.dat <==
5.0,18.75
5.0,0.00


==> plots/mem_overhead/mean/results/mean_medium_tag8388608.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mults/results/mults_huge_tag1.dat <==
12584960.0,0.00
12584960.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag1024.dat <==
12290.0,0.00
12290.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag1048576.dat <==
13.0,0.01
13.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag128.dat <==
98320.0,0.00
98320.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag131072.dat <==
97.0,0.00
97.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag16.dat <==
786560.0,0.00
786560.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag16384.dat <==
769.0,0.00
769.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag16777216.dat <==
2.0,100.0
2.0,100.0


==> plots/mem_overhead/mults/results/mults_huge_tag2.dat <==
6292480.0,0.00
6292480.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag2048.dat <==
6145.0,0.00
6145.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag2097152.dat <==
7.0,0.02
7.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag256.dat <==
49160.0,0.00
49160.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag262144.dat <==
49.0,0.00
49.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag32.dat <==
393280.0,0.00
393280.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag32768.dat <==
385.0,0.00
385.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag4.dat <==
3146240.0,0.00
3146240.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag4096.dat <==
3073.0,0.00
3073.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag4194304.dat <==
4.0,0.05
4.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag512.dat <==
24580.0,0.00
24580.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag524288.dat <==
25.0,0.01
25.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag64.dat <==
196640.0,0.00
196640.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag65536.dat <==
193.0,0.00
193.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag8.dat <==
1573120.0,0.00
1573120.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag8192.dat <==
1537.0,0.00
1537.0,0.00


==> plots/mem_overhead/mults/results/mults_huge_tag8388608.dat <==
2.0,0.10
2.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag1.dat <==
786944.0,0.00
786944.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag1024.dat <==
769.0,0.00
769.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag1048576.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mults/results/mults_large_tag128.dat <==
6148.0,0.00
6148.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag131072.dat <==
7.0,0.09
7.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag16.dat <==
49184.0,0.00
49184.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag16384.dat <==
49.0,0.00
49.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag16777216.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mults/results/mults_large_tag2.dat <==
393472.0,0.00
393472.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag2048.dat <==
385.0,0.00
385.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag2097152.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mults/results/mults_large_tag256.dat <==
3074.0,0.00
3074.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag262144.dat <==
4.0,0.18
4.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag32.dat <==
24592.0,0.00
24592.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag32768.dat <==
25.0,0.01
25.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag4.dat <==
196736.0,0.00
196736.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag4096.dat <==
193.0,0.00
193.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag4194304.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mults/results/mults_large_tag512.dat <==
1537.0,0.00
1537.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag524288.dat <==
2.0,0.38
2.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag64.dat <==
12296.0,0.00
12296.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag65536.dat <==
13.0,0.04
13.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag8.dat <==
98368.0,0.00
98368.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag8192.dat <==
97.0,0.00
97.0,0.00


==> plots/mem_overhead/mults/results/mults_large_tag8388608.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mults/results/mults_legend.dat <==
16384, 150.00


==> plots/mem_overhead/mults/results/mults_medium_tag1.dat <==
49280.0,0.00
49280.0,0.00


==> plots/mem_overhead/mults/results/mults_medium_tag1024.dat <==
49.0,0.00
49.0,0.00


==> plots/mem_overhead/mults/results/mults_medium_tag1048576.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mults/results/mults_medium_tag128.dat <==
385.0,0.00
385.0,0.00


==> plots/mem_overhead/mults/results/mults_medium_tag131072.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mults/results/mults_medium_tag16.dat <==
3080.0,0.00
3080.0,0.00


==> plots/mem_overhead/mults/results/mults_medium_tag16384.dat <==
4.0,0.58
4.0,0.00


==> plots/mem_overhead/mults/results/mults_medium_tag16777216.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mults/results/mults_medium_tag2.dat <==
24640.0,0.00
24640.0,0.00


==> plots/mem_overhead/mults/results/mults_medium_tag2048.dat <==
25.0,0.00
25.0,0.00


==> plots/mem_overhead/mults/results/mults_medium_tag2097152.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mults/results/mults_medium_tag256.dat <==
193.0,0.00
193.0,0.00


==> plots/mem_overhead/mults/results/mults_medium_tag262144.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mults/results/mults_medium_tag32.dat <==
1540.0,0.00
1540.0,0.00


==> plots/mem_overhead/mults/results/mults_medium_tag32768.dat <==
2.0,1.36
2.0,0.00


==> plots/mem_overhead/mults/results/mults_medium_tag4.dat <==
12320.0,0.00
12320.0,0.00


==> plots/mem_overhead/mults/results/mults_medium_tag4096.dat <==
13.0,0.00
13.0,0.00


==> plots/mem_overhead/mults/results/mults_medium_tag4194304.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mults/results/mults_medium_tag512.dat <==
97.0,0.00
97.0,0.00


==> plots/mem_overhead/mults/results/mults_medium_tag524288.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mults/results/mults_medium_tag64.dat <==
770.0,0.00
770.0,0.00


==> plots/mem_overhead/mults/results/mults_medium_tag65536.dat <==
2.0,100.00
2.0,100.00


==> plots/mem_overhead/mults/results/mults_medium_tag8.dat <==
6160.0,0.00
6160.0,0.00


==> plots/mem_overhead/mults/results/mults_medium_tag8192.dat <==
7.0,0.19
7.0,0.00


==> plots/mem_overhead/mults/results/mults_medium_tag8388608.dat <==
2.0,100.00
2.0,100.00

